Evidence for neutron star triaxial free precession in Her X-1 from Fermi/GBM pulse period measurements

Her X-1/HZ Her is one of the best studied accreting X-ray pulsars. In addition to the pulsating and orbital periods, the X-ray and optical light curves of the source exhibit an almost periodic 35-day variability caused by a precessing accretion disk. The nature of the observed long-term stability of the 35-day cycle has been debatable. The X-ray pulse frequency of Her X-1 measured by the Fermi/GBM demonstrates periodical variations with X-ray flux at the Main-on state of the source. We explain the observed periodic sub-microsecond pulse frequency changes by the free precession of a triaxial neutron star with parameters previously inferred from an independent analysis of the X-ray pulse evolution over the 35-day cycle. In the Fermi/GBM data, we identified several time intervals with a duration of half a year or longer where the neutron star precession period describing the pulse frequency variations does not change. We found that the NS precession period varies within one per cent in different intervals. Such variations in the free precession period on a year time scale can be explained by <1% changes in the fractional difference between the triaxial neutron star's moments of inertia due to the accreted mass readjustment or variable internal coupling of the neutron star crust with the core.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
